Offline state estimation for hybrid systems via nonsmooth variable projection

A hybrid dynamical system switches between dynamic regimes at time- or state-triggered events. We propose an offline algorithm that simultaneously estimates discrete and continuous components of a hybrid system's state. We formulate state estimation as a continuous optimization problem by relaxing the discrete component and use a robust loss function to accommodate large changes in the continuous component during switching events. Subsequently, we develop a novel nonsmooth variable projection algorithm with Gauss-Newton updates to solve the state estimation problem and prove the algorithm's global convergence to stationary points. We demonstrate the effectiveness of our approach on simple piecewise-linear and -nonlinear mechanical systems undergoing intermittent impact.

==> figures/data_example.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'data_example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{543.69532013bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55429914)%
    \put(0.02515339,0.06487752){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Velocity (m/s)}}}}%
    \put(0.02515339,0.38459757){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{Position (m)}}}}%
    \put(0.52074264,0.00187922){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Time (s)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{data_example.pdf}}%
    \put(-0.43842114,0.03179973){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%


==> figures/linear_angle_w_reset.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'linear_angle_w_reset.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{285.65238172bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.22878551)%
    \put(0.0805712,0.30623871){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Velocity (m/s)}}}}%
    \put(0.0805712,0.89535773){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{Position (m)}}}}%
    \put(0.42710145,0.0163848){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Time (s)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{linear_angle_w_reset.pdf}}%
    \put(-0.80702264,0.15210079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{linear_angle_w_reset.pdf}}%
    \put(0.1048839,1.1730657){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Hybrid mode}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{linear_angle_w_reset.pdf}}%
    \put(0.27831032,1.17058372){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{linear_angle_w_reset.pdf}}%
    \put(0.42621781,1.17039911){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{linear_angle_w_reset.pdf}}%
    \put(0.57396561,1.17035721){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{linear_angle_w_reset.pdf}}%
    \put(0.72208267,1.17058372){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.86975532,1.17058371){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
  \end{picture}%
\endgroup%


==> figures/linear_approximate_dynamics.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'linear_approximate_dynamics.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{285.65238172bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.22878551)%
    \put(0.0805712,0.30623871){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Velocity (m/s)}}}}%
    \put(0.0805712,0.89535773){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{Position (m)}}}}%
    \put(0.42710145,0.0163848){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Time (s)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{linear_approximate_dynamics.pdf}}%
    \put(-0.80702264,0.15210079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{linear_approximate_dynamics.pdf}}%
    \put(0.1048839,1.1730657){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Hybrid mode}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{linear_approximate_dynamics.pdf}}%
    \put(0.27831032,1.17058372){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{linear_approximate_dynamics.pdf}}%
    \put(0.42621781,1.17039911){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{linear_approximate_dynamics.pdf}}%
    \put(0.5739656,1.17035721){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.72208267,1.17058372){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
  \end{picture}%
\endgroup%


==> figures/no_error_linear.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'no_error_linear.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{242.52284733bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.21892577)%
    \put(0.07462385,0.22170231){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Velocity (m/s)}}}}%
    \put(0.07462385,0.77626108){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{Position (m)}}}}%
    \put(0.48278,0.01929862){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Time (s)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{no_error_linear.pdf}}%
    \put(-0.97081701,-0.10535944){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{no_error_linear.pdf}}%
    \put(0.10326025,1.09717081){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Hybrid mode}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{no_error_linear.pdf}}%
    \put(0.23949341,1.09424744){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{no_error_linear.pdf}}%
    \put(0.41370432,1.09402999){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{no_error_linear.pdf}}%
    \put(0.58772713,1.09398064){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.7621849,1.09424743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
  \end{picture}%
\endgroup%


==> figures/nonlinear_figure_residual.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'nonlinear_figure_residual.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{543.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80275862)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{nonlinear_figure_residual.pdf}}%
  \end{picture}%
\endgroup%


==> figures/tmp.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tmp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{285.65240315bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.22878551)%
    \put(0.0805712,0.30623878){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Velocity (m/s)}}}}%
    \put(0.0805712,0.89535776){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{Position (m)}}}}%
    \put(0.42710142,0.0163849){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Time (s)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tmp.pdf}}%
    \put(-0.80702258,0.15210087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{tmp.pdf}}%
    \put(0.10488389,1.17306571){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Hybrid mode}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{tmp.pdf}}%
    \put(0.2783103,1.17058373){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{tmp.pdf}}%
    \put(0.42621778,1.17039912){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{tmp.pdf}}%
    \put(0.57396556,1.17035722){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{tmp.pdf}}%
    \put(0.72208262,1.17058373){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
  \end{picture}%
\endgroup%

